Knowledge-Aware Iterative Retrieval for Multi-Agent Systems

We introduce a novel large language model (LLM)-driven agent framework, which iteratively refines queries and filters contextual evidence by leveraging dynamically evolving knowledge. A defining feature of the system is its decoupling of external sources from an internal knowledge cache that is progressively updated to guide both query generation and evidence selection. This design mitigates bias-reinforcement loops and enables dynamic, trackable search exploration paths, thereby optimizing the trade-off between exploring diverse information and maintaining accuracy through autonomous agent decision-making. Our approach is evaluated on a broad range of open-domain question answering benchmarks, including multi-step tasks that mirror real-world scenarios where integrating information from multiple sources is critical, especially given the vulnerabilities of LLMs that lack explicit reasoning or planning capabilities. The results show that the proposed system not only outperforms single-step baselines regardless of task difficulty but also, compared to conventional iterative retrieval methods, demonstrates pronounced advantages in complex tasks through precise evidence-based reasoning and enhanced efficiency. The proposed system supports both competitive and collaborative sharing of updated context, enabling multi-agent extension. The benefits of multi-agent configurations become especially prominent as task difficulty increases. The number of convergence steps scales with task difficulty, suggesting cost-effective scalability.

==> data_prop.txt <==
+-------------------------------------------------------------------------+
|                       Table 1. Dataset properties                       |
+--------------+--------------+----------------+--------------------------+
| Dataset      | # of classes | # of instances | # of features (min_df=1) |
+--------------+--------------+----------------+--------------------------+
| BBC News     | 5            | 2,225          | 29,421                   |
+--------------+--------------+----------------+--------------------------+
| 20NewsGroup  | 20           | 18,846         | 173,762                  |
+--------------+--------------+----------------+--------------------------+
| Spanish News | 7            | 1,217          | 29,491                   |
+--------------+--------------+----------------+--------------------------+

==> moderator_prompt.txt <==
You are a Moderator Agent. Your task is to evaluate whether the provided evidence during the debate is sufficient to confidently answer the given question. If the evidence is sufficient, decide "Yes". If the evidence is insufficient, decide "No" and explain why further discussion or evidence is needed.

Inputs:
Question: {question}
Evidences: {evidences}

Return the results in the following dictionary format:
 "decision": if the provided evidence is sufficient to answer the question accurately, respond with 'yes'. If not, respond with 'no'.
 "reasoning": brief explanation for your decision in string.

==> multi_agent_dialogue_flow_wrapped.txt <==
┌────────────────────────────────────────────┐
│        Multi-Agent Dialogue Flow           │
└────────────────────────────────────────────┘
Turn 1:
  agent1:
    - What is Known:
         • Hokkien language was brought to Burma 
           (Myanmar), Indonesia, Malaysia, and Singapore 
           by Hoklo from southern Fujian.
         • Many Hokkien speakers exist among 
           overseas Chinese in Southeast Asia.
    - What is Required:
         • Identify the specific individual or group 
           that brought Hokkien to the country located on 
           the natural boundary between the tournament 
           host country and the country where A Don is from.
         • Provide the name of the individual.
         • Detail the geographic natural boundary.
         • Specify the country of A Don.
  agent2:
    - What is Known:
         • Hokkien is a group of Min Nan Chinese dialects 
           from southern Fujian.
         • Hokkien speakers form the largest Chinese group 
           in Southeast Asia.
    - What is Required:
         • Confirm that the country on the natural 
           boundary between the tournament host country and 
           A Don’s country is not explicitly mentioned.
         • Identify the individual or group who introduced 
           Hokkien in that region.
  agent3:
    - What is Known:
         • Hokkien speakers are predominant in Singapore, 
           Malaysia, and Indonesia.
         • Ethnic Han Chinese emigrants (Hoklo) introduced 
           the language.
    - What is Required:
         • Determine the specific individual or group 
           responsible for propagating Hokkien on the 
           natural boundary.
         • Clarify the relationship between the mentioned 
           countries and A Don's origin.
└─► (Turn 1 complete; proceed to next turn)
────────────────────────────────────────────
Turn 2:
  agent1:
    - What is Required:
         • Request further geographic details regarding 
           the natural boundary and specific naming of the 
           individual/group.
         (✔ Some geographic information refinement)
  agent2:
    - What is Required:
         • Request additional clarification on the absence 
           of explicit mention for the boundary country and 
           specific identity.
         (✔ Some migration-related information refinement)
  agent3:
    - What is Required:
         • Focus on narrowing down the identification of 
           the individual or group.
└─► (Turn 2 complete; proceed to next turn)
────────────────────────────────────────────
Turn 3:
  agent1:
    - What is Required:
         • Reiterate the need for the individual/group’s name, 
           boundary details, and A Don’s country.
  agent2:
    - What is Required:
         • Re-request the names of the tournament host 
           country and A Don’s country along with the natural 
           boundary specifics.
  agent3:
    - What is Required:
         • Emphasize identifying a specific person or group 
           based on available historical data.
└─► (Turn 3 complete; proceed to next turn)
────────────────────────────────────────────
Turn 4:
  agent1:
    - What is Required:
         • Ask again for additional details regarding the 
           natural boundary and identification of the 
           propagator.
  agent2:
    - What is Required:
         • Seek extra confirmation on the natural boundary 
           and associated evidence.
  agent3:
    - What is Required:
         • Evaluate if the current data allows decisive 
           identification.
└─► (Turn 4 complete; proceed to next turn)
────────────────────────────────────────────
Turn 5:
  agent1:
    - What is Required:
         • Re-request detailed information about the 
           individual/group and the names of both the 
           tournament host country and A Don’s country.
  agent2:
    - What is Required:
         • Request further evidence linking the natural 
           boundary country with the propagating 
           individual/group.
  agent3:
    - What is Required:
         • Assess the sufficiency of the accumulated 
           information for a final determination.
└─► (Turn 5 complete; proceed to next turn)
────────────────────────────────────────────
Turn 6:
  agent1, agent2, agent3:
    - What is Required: None → All agents have resolved 
      their required information, signaling the end of 
      the query refinement process.
└─► (Turn 6 complete; end of process)


==> response_prompt.txt <==
You have a multi-hop question that may require synthesizing multiple pieces of evidence to provide a complete answer.

Question:  
{question}

Evidences:  
{evidence_list}

Previous Reasoning:
You previously determined that whether or not additional evidence was required to answer this question. Here is your reasoning for that decision:
{previous_reasoning}

Instructions:

1. **Determine Evidence Requirement**:
   - If the question can be accurately answered without additional evidence (e.g., common knowledge or simple calculation), answer directly.
   - If additional evidence is required for an accurate answer and the evidence provided is insufficient, respond with "Insufficient information to provide a complete answer" and do not attempt to fill gaps with assumptions.

2. **Provide a Concise Answer and Explain Your Reasoning**:
   - If sufficient evidence is available, combine only the most relevant details into a clear and concise answer.
   - After answering, provide a brief explanation of your reasoning, describing why you chose to include certain pieces of evidence or how you determined that additional information was unnecessary.
   - Avoid repetition or extra explanations, using only essential information to answer the question directly and explain your thought process.

3. **Output Format**: Return the results as follows, without any extra commentary:
    - answer: A concise and complete answer based on the evidence provided.
    - reasoning: A brief explanation of why this answer was chosen and how the evidence supports it.

Please output the results in the following dictionary format:
    answer: "<Concise answer>"
    reasoning: "<Brief explanation of your reasoning>"

==> router_prompt.txt <==
You have a query:
{question}

If additional research is needed to answer this query accurately, respond with 'yes'.
If no further research is needed, respond with 'no'.

==> suggestor_prompt.txt <==
You are provided with a question, the evidence collected from prior searches and discussions, and the queries we generated to collect that evidence. Your primary task is to generate rephrased queries that are likely to retrieve relevant documents using a basic keyword-based search system like TF-IDF.

Inputs:
- Question: `{question}`
- Search Results We Collected: `{evidence_list}`
- Previous Reasoning: `{previous_reasoning}`
- Queries We Generated So Far: `{queries}`

Steps:

1. Assess Evidence Sufficiency (`reason_for_refinement`):
   - If `previous_reasoning` exists, refer to it to assess sufficiency.
   - If not, assess sufficiency based on the original guidelines.
   - Set `reason_for_refinement` to `None` if sufficient; otherwise, provide a brief explanation highlighting what is missing.

2. Generate Refined Queries (`refined_query`):
   1. If the Search Results Collected So Far are Insufficient:
      - Consider how to generate queries that can add new information.
      - Refer to the Queries We Generated So Far. Ensure that the new queries are not the same as any of these. Otherwise, we risk retrieving the same or similar search results that is insufficient.
   2. Query Generation Strategies to Refer To:
      - Identify the Question Type:
        - Determine if it's a bridge, comparison, descriptive, causal, procedural, definition, relationship, or any other type of question by applying similar principles.
      - Break Down the Question:
        - Identify key components such as entities, attributes, and relationships.
      - Extract and Expand Essential Keywords:
        - Extract core keywords and incorporate synonyms or related terms to broaden the search scope.
      - Ensure Granularity:
        - Break down queries into the most granular terms possible to maximize retrieval effectiveness.
      - Be Creative in Rephrasing:
        - Especially for bridge-type questions, rephrase queries to effectively connect different pieces of information.
      - Create a List of Concise, Non-Overlapping Queries:
        - Ensure each query targets a unique aspect without redundancy.

3. Output Format:
  Return the results in the following dictionary format:
    "reason_for_refinement": str or None,  
    "refined_query": List[str] or None     
